"Transforming" LHCb: self-supervised maps of heavy-flavour decays

Decays of beauty and charm hadrons provide sensitive probes of physics beyond the standard model, including decays with invisible particles, in which part of the final state leaves no reconstructed detector signature. The large heavy-flavour data samples recorded by the LHCb experiment at the CERN LHC, together with its precise tracking, displaced vertex reconstruction, and particle identification, make it particularly well suited to learning a map of reconstructed heavy-hadron decay environments directly from data. We propose to bring recent advances in jet flavour tagging at ATLAS and CMS to significantly improve on the performance of the current LHCb taggers and extend them to the reconstruction of heavy-flavour decays with several invisible particles in the final state. To achieve this, we introduce a self-supervised transformer architecture that learns the decay maps without flavour or exclusive-decay labels by inferring masked particle identification information and completing jets from which constituents have been removed. Across five classification tasks in simulated LHCb Open Data, the self-supervised model outperforms an otherwise identical transformer with random weights, and performs comparably to a fully supervised transformer. We achieve a tagging power of about 10\%. In addition, removing constituents from reconstructed exclusive decays also systematically increases the model anomaly score relative to random removals from the same heavy hadrons. We confirm this behaviour directly in 2017 LHCb proton-proton collision Open Data: the score increases for all eight studied heavy-flavour channels, and the signal region response exceeds that in the adjacent sidebands. These studies provide a proof of principle that mapping heavy-flavour decay environments through jets can transform flavour tagging in LHCb and extend the discovery reach for incomplete or otherwise unusual decays.

==> figures/flavour_comparison_validation/metrics.json <==
{
  "format_version": 1,
  "evaluation_split": "validation",
  "diagnostic_only": true,
  "selection_reuse_warning": "Affine heads, affine-head seed choice, and the supervised checkpoint were selected using validation data; these AUCs are not unbiased held-out estimates.",
  "validation_jets": 220662,
  "validation_events": 109569,
  "methods": {
    "pretrained": {
      "b_vs_c": {
        "classes": [
          "charm",
          "beauty"
        ],
        "class_counts": {
          "charm": 24043,
          "beauty": 194803
        },
        "jets": 218846,
        "roc_auc": 0.8642598687618133,
        "bootstrap_68pct": [
          0.8631487593841989,
          0.8654964052348719
        ]
      },
      "b_vs_light": {
        "classes": [
          "light",
          "beauty"
        ],
        "class_counts": {
          "light": 334,
          "beauty": 194803
        },
        "jets": 195137,
        "roc_auc": 0.9229752483554629,
        "bootstrap_68pct": [
          0.9161948652616079,
          0.930620190572647
        ]
      },
      "c_vs_light": {
        "classes": [
          "light",
          "charm"
        ],
        "class_counts": {
          "light": 334,
          "charm": 24043
        },
        "jets": 24377,
        "roc_auc": 0.936445081803286,
        "bootstrap_68pct": [
          0.9298493991834041,
          0.9441162870190037
        ]
      },
      "b_vs_bbar": {
        "classes": [
          "anti-b",
          "b"
        ],
        "class_counts": {
          "anti-b": 97233,
          "b": 97570
        },
        "jets": 194803,
        "roc_auc": 0.6871135506299525,
        "bootstrap_68pct": [
          0.6860434190466426,
          0.6883560399913705
        ]
      },
      "c_vs_cbar": {
        "classes": [
          "anti-c",
          "c"
        ],
        "class_counts": {
          "anti-c": 12025,
          "c": 12018
        },
        "jets": 24043,
        "roc_auc": 0.8264872822436476,
        "bootstrap_68pct": [
          0.824089239584475,
          0.8291292248540142
        ]
      }
    },
    "random": {
      "b_vs_c": {
        "classes": [
          "charm",
          "beauty"
        ],
        "class_counts": {
          "charm": 24043,
          "beauty": 194803
        },
        "jets": 218846,
        "roc_auc": 0.7362130923466652,
        "bootstrap_68pct": [
          0.7342464326085191,
          0.7382761207885197
        ]
      },
      "b_vs_light": {
        "classes": [
          "light",
          "beauty"
        ],
        "class_counts": {
          "light": 334,
          "beauty": 194803
        },
        "jets": 195137,
        "roc_auc": 0.8737189922040388,
        "bootstrap_68pct": [
          0.8632400612649606,
          0.8821799969475315
        ]
      },
      "c_vs_light": {
        "classes": [
          "light",
          "charm"
        ],
        "class_counts": {
          "light": 334,
          "charm": 24043
        },
        "jets": 24377,
        "roc_auc": 0.8881891003170218,
        "bootstrap_68pct": [
          0.8793092806583067,
          0.8977293189787658
        ]
      },
      "b_vs_bbar": {
        "classes": [
          "anti-b",
          "b"
        ],
        "class_counts": {
          "anti-b": 97233,
          "b": 97570
        },
        "jets": 194803,
        "roc_auc": 0.5723985826066984,
        "bootstrap_68pct": [
          0.5710699558460025,
          0.5737767239461211
        ]
      },
      "c_vs_cbar": {
        "classes": [
          "anti-c",
          "c"
        ],
        "class_counts": {
          "anti-c": 12025,
          "c": 12018
        },
        "jets": 24043,
        "roc_auc": 0.6017316575379481,
        "bootstrap_68pct": [
          0.5979056719000173,
          0.6053327639285443
        ]
      }
    },
    "supervised": {
      "b_vs_c": {
        "classes": [
          "charm",
          "beauty"
        ],
        "class_counts": {
          "charm": 24043,
          "beauty": 194803
        },
        "jets": 218846,
        "roc_auc": 0.888872555812567,
        "bootstrap_68pct": [
          0.8877859067680756,
          0.8899197015234257
        ]
      },
      "b_vs_light": {
        "classes": [
          "light",
          "beauty"
        ],
        "class_counts": {
          "light": 334,
          "beauty": 194803
        },
        "jets": 195137,
        "roc_auc": 0.9009616224909667,
        "bootstrap_68pct": [
          0.8923219377918311,
          0.9096003441926734
        ]
      },
      "c_vs_light": {
        "classes": [
          "light",
          "charm"
        ],
        "class_counts": {
          "light": 334,
          "charm": 24043
        },
        "jets": 24377,
        "roc_auc": 0.9001254862483161,
        "bootstrap_68pct": [
          0.8907056875305897,
          0.9087082855320167
        ]
      },
      "b_vs_bbar": {
        "classes": [
          "anti-b",
          "b"
        ],
        "class_counts": {
          "anti-b": 97233,
          "b": 97570
        },
        "jets": 194803,
        "roc_auc": 0.7059765925157935,
        "bootstrap_68pct": [
          0.7049400555446865,
          0.7070598213962234
        ]
      },
      "c_vs_cbar": {
        "classes": [
          "anti-c",
          "c"
        ],
        "class_counts": {
          "anti-c": 12025,
          "c": 12018
        },
        "jets": 24043,
        "roc_auc": 0.8268160406652668,
        "bootstrap_68pct": [
          0.8243996934007113,
          0.8294876052451212
        ]
      }
    }
  },
  "legacy": {
    "bdt1": {
      "task": "b_vs_c",
      "roc_auc": 0.8689464033862819,
      "bootstrap_68pct": [
        0.867906225774359,
        0.8700084521000742
      ],
      "jets": 218846
    },
    "bdt0_b": {
      "task": "b_vs_light",
      "roc_auc": 0.8112910998278285,
      "bootstrap_68pct": [
        0.7969332944359941,
        0.8258855686867541
      ],
      "jets": 195137
    },
    "bdt0_c": {
      "task": "c_vs_light",
      "roc_auc": 0.7508660257159017,
      "bootstrap_68pct": [
        0.7352082589133567,
        0.7672041256433999
      ],
      "jets": 24377
    }
  }
}


==> figures/flavour_probe_comparison_v3/comparison.json <==
{
  "pretrained": "/oscar/scratch/mstamenk/mstamenk/lhcb-study/outputs/flavour_probe_missing_track_small_resampled_v3_completeness/metrics.json",
  "random": "/oscar/scratch/mstamenk/mstamenk/lhcb-study/outputs/flavour_probe_missing_track_small_resampled_v3_completeness_random/metrics.json",
  "metric": "five-seed mean test ROC AUC",
  "tasks": {
    "b_vs_c": {
      "all": {
        "pretrained_mean": 0.8638901608670173,
        "pretrained_std": 6.76860782986114e-05,
        "random_mean": 0.7347721712847648,
        "random_std": 0.00019929200501767532,
        "absolute_gain": 0.1291179895822525
      },
      "lhcb_fiducial": {
        "pretrained_mean": 0.8688506757590041,
        "pretrained_std": 0.00018278160635108932,
        "random_mean": 0.7367785716026193,
        "random_std": 0.0003445692114815734,
        "absolute_gain": 0.13207210415638482
      }
    },
    "b_vs_light": {
      "all": {
        "pretrained_mean": 0.9185305243964363,
        "pretrained_std": 0.0023123811919637687,
        "random_mean": 0.8617387846404776,
        "random_std": 0.0042545111029251605,
        "absolute_gain": 0.05679173975595875
      },
      "lhcb_fiducial": {
        "pretrained_mean": 0.9272554641392418,
        "pretrained_std": 0.0027694748330973503,
        "random_mean": 0.8767191219865961,
        "random_std": 0.0036119190310907757,
        "absolute_gain": 0.050536342152645686
      }
    },
    "c_vs_light": {
      "all": {
        "pretrained_mean": 0.9403931825273013,
        "pretrained_std": 0.0005960751513404956,
        "random_mean": 0.8723877067082684,
        "random_std": 0.0017946691754431342,
        "absolute_gain": 0.06800547581903293
      },
      "lhcb_fiducial": {
        "pretrained_mean": 0.9482398181560168,
        "pretrained_std": 0.00015338954153127187,
        "random_mean": 0.8838220686020112,
        "random_std": 0.0025927404135190056,
        "absolute_gain": 0.06441774955400559
      }
    },
    "b_vs_bbar": {
      "all": {
        "pretrained_mean": 0.6872033731044501,
        "pretrained_std": 0.00022088666734746887,
        "random_mean": 0.5701708278881518,
        "random_std": 0.00028699913928499377,
        "absolute_gain": 0.11703254521629836
      },
      "lhcb_fiducial": {
        "pretrained_mean": 0.6919358340811077,
        "pretrained_std": 0.00025356100102330364,
        "random_mean": 0.5733227232775464,
        "random_std": 0.0004964292355133904,
        "absolute_gain": 0.1186131108035613
      }
    },
    "c_vs_cbar": {
      "all": {
        "pretrained_mean": 0.8260270963090217,
        "pretrained_std": 0.00018244979005974175,
        "random_mean": 0.5964532140619877,
        "random_std": 0.0006368502252621023,
        "absolute_gain": 0.229573882247034
      },
      "lhcb_fiducial": {
        "pretrained_mean": 0.8195535735328902,
        "pretrained_std": 0.00012364430125896695,
        "random_mean": 0.6002461605654051,
        "random_std": 0.0007512094207182481,
        "absolute_gain": 0.21930741296748502
      }
    }
  },
  "supervised": "/oscar/scratch/mstamenk/mstamenk/lhcb-study/outputs/validation/flavour_supervised_binary_small_v1/metrics.json"
}


==> figures/real_2017_exclusive_quark_sign.json <==
{
  "created_utc": "2026-09-06T20:04:48.618583+00:00",
  "git_commit": "38f39979f97ca124cb95467f81e22acc39188216",
  "python": "3.10.20",
  "numpy": "2.2.6",
  "matplotlib": "3.10.9",
  "threads": 1,
  "inputs": [
    {
      "path": "/oscar/home/mstamenk/lhcb-study/plots/real_2017_exclusive_sideband_sensitivity_v3/tagging_power_sensitivity.json",
      "sha256": "5149e8289e1e29ac06f174b09674c9512bbaa061bc3cac9196845192d42758ec"
    },
    {
      "path": "/oscar/home/mstamenk/lhcb-study/paper/B_hadron_ML/make_exclusive_sideband_figure.py",
      "sha256": "30d785d34231b3ae538a390752b85fe53b397a5fc05d8c307b686ebc70fd2f60"
    },
    {
      "path": "/oscar/home/mstamenk/lhcb-study/python/plot_exclusive_charge_paper.py",
      "sha256": "78c481c3589075bf8819557b5aed93e0b952c445a3d8d9162fcb8b26a59f3e8e"
    }
  ],
  "score_definition": "Unchanged MC-trained positive-class probabilities. Higher means b or c.",
  "power_definition": "Sum w*(2*p_oof-1)^2 / sum w, with w=1 in window and -alpha in sidebands. Conditional tagging efficiency one.",
  "calibration": "Five event-disjoint folds. Signed-weight Platt NLL plus sum(theta^2)/2, slope in [0,30], intercept in [-10,10]. Three fixed minimizer starts.",
  "intervals": "100 event-bootstrap calibration refits by default, signal and sideband events resampled together. Fixed alpha, folds, selections, regularization. No background-model uncertainty.",
  "subtraction": "Raw counts H_window - alpha*(H_lower+H_upper), then separate charge normalization. No clipping.",
  "plot_uncertainty": "Compound-Poisson event covariance, propagated through signed normalization by delta method.",
  "limitation": "Exploratory width-subtraction sensitivity only. Cached sidebands veto events containing a signal-window candidate and select one candidate per jet/region. Background normalization and score extrapolation are not validated. Not a pure-signal tagging power.",
  "presentation": "Unclipped signed densities and saved error bars. Caveats are stated in manuscript text.",
  "source_report": {
    "created_utc": "2026-09-06T19:56:35.262282+00:00",
    "paper_git_commit": "38f39979f97ca124cb95467f81e22acc39188216",
    "python": "3.10.20",
    "numpy": "2.2.6",
    "scipy": "1.15.2",
    "matplotlib": "3.10.9",
    "threads": 1,
    "seed": 20260905,
    "bootstrap": 100,
    "wall_seconds": 19.153756893239915,
    "prompt_max_ip_mm": 0.1,
    "inputs": [
      {
        "path": "/oscar/home/mstamenk/lhcb-study/plots/real_2017_exclusive_sideband_audit_v1/audit.json",
        "sha256": "f3455109b79318fda81b13313d52a9da8d21b17fbd474019217bc1544fe1c966"
      },
      {
        "path": "/oscar/home/mstamenk/lhcb-study/plots/real_2017_exclusive_sideband_audit_v1/selected_signal_sideband_scores.npz",
        "sha256": "2a2b42a3763dd800aebce6c6478001b74513d323d23870523440a3e9e9371a1b"
      },
      {
        "path": "/oscar/home/mstamenk/lhcb-study/python/plot_exclusive_sideband_sensitivity.py",
        "sha256": "26edc9bee30cb320086d360b2f421190e08c3483003806417fdc03ebb6767449"
      },
      {
        "path": "/oscar/home/mstamenk/lhcb-study/plots/real_2017_exclusive_jpsi_kstar_charge_v1/jpsi_kstar_charge_scores.npz",
        "sha256": "9736d6a1f088266db08fef2146bb27c0df47653f5a08fd60520fed9333cfa9b7"
      },
      {
        "path": "/oscar/home/mstamenk/lhcb-study/plots/real_2017_exclusive_jpsi_kstar_charge_v1/jpsi_kstar_charge_tagging.json",
        "sha256": "7b055a9ca76d01cd83e65103a53c0f6855a32296becd6473f564a95cdce84a9a"
      }
    ],
    "subtraction": "Raw counts H_window - alpha*(H_lower+H_upper), then separate charge normalization. No clipping.",
    "plot_uncertainty": "Compound-Poisson event covariance, propagated through signed normalization by delta method.",
    "power": "Sum w*(2*p_oof-1)^2 / sum w, with w=1 in window and -alpha in sidebands. Conditional tagging efficiency one.",
    "calibration": "Five event-disjoint folds. Signed-weight Platt NLL plus sum(theta^2)/2, slope in [0,30], intercept in [-10,10]. Three fixed minimizer starts.",
    "intervals": "100 event-bootstrap calibration refits by default, signal and sideband events resampled together. Fixed alpha, folds, selections, regularization. No background-model uncertainty.",
    "limitation": "Exploratory width-subtraction sensitivity only. Cached sidebands veto events containing a signal-window candidate and select one candidate per jet/region. Background normalization and score extrapolation are not validated. Not a pure-signal tagging power.",
    "results": {
      "b0_jpsi_kstar": {
        "selection": {
          "window": 28,
          "lower_sideband": 5,
          "upper_sideband": 1,
          "nominal_mass_mev": 5279.72,
          "signal_width_mev": 120.0,
          "sideband_offsets_mev": [
            120.0,
            360.0
          ],
          "scale": 0.25,
          "mass_definition": "J/psi-constrained B mass",
          "label_definition": "K+ pi-: B0 (anti-b, class 0). K- pi+: anti-B0 (b, class 1). No mixing correction.",
          "retained_intermediate_selection": "J/psi and K* signal windows, tight working point"
        },
        "before": {
          "numerically_valid": true,
          "power": 0.06232541064838878,
          "heldout_skill": 0.052894125684228174,
          "calibration_parameters": [
            [
              0.8172115466439163,
              0.21147303803097742
            ],
            [
              1.0761613539972794,
              0.31915799644402093
            ],
            [
              1.2782188305737927,
              0.09545954336091604
            ],
            [
              0.7680793797908162,
              -0.19003069602156375
            ],
            [
              0.8211080805363035,
              0.13475952397081892
            ]
          ]
        },
        "subtracted": {
          "numerically_valid": true,
          "power": 0.04792210645051655,
          "heldout_skill": 0.005979974929849104,
          "calibration_parameters": [
            [
              0.6638763732743335,
              0.1321099397119953
            ],
            [
              1.00254442853837,
              0.28789410502960733
            ],
            [
              1.1162412011179146,
              0.032716168822407764
            ],
            [
              0.5465758052868683,
              -0.2828387683684831
            ],
            [
              0.6618475571133022,
              0.07472575848150334
            ]
          ],
          "statistical_95": [
            0.01086108261272737,
            0.2256308039725833
          ],
          "bootstrap_valid": 100,
          "bootstrap_failures": {},
          "calibration_stable": true,
          "publishable_signal_power": false
        },
        "window_class_counts": [
          15,
          13
        ],
        "sideband_class_counts": [
          2,
          4
        ],
        "net_yield": 26.5,
        "unique_events": 34,
        "one_sided_flat_sensitivities": {
          "lower_only": {
            "net_yield": 25.5,
            "numerically_valid": true,
            "power": 0.04507148769178259,
            "heldout_skill": -0.03662574219030434,
            "calibration_parameters": [
              [
                0.5273195632639214,
                0.015785001145496313
              ],
              [
                0.9219802265551728,
                0.252926121768398
              ],
              [
                0.9700144576893402,
                -0.06152493831853051
              ],
              [
                0.307713830174039,
                -0.4274682020829464
              ],
              [
                0.536301317993117,
                -0.015518529065509103
              ]
            ]
          },
          "upper_only": {
            "net_yield": 27.5,
            "numerically_valid": true,
            "power": 0.05497864738181881,
            "heldout_skill": 0.04084629174957405,
            "calibration_parameters": [
              [
                0.7661197446919271,
                0.22692399262824028
              ],
              [
                1.0761613539972794,
                0.31915799644402093
              ],
              [
                1.2322995847624847,
                0.10954972694127577
              ],
              [
                0.7207173486798917,
                -0.17654502172046102
              ],
              [
                0.7665695200850364,
                0.15125625438630164
              ]
            ]
          }
        },
        "bin_edges": [
          0.0,
          0.1,
          0.2,
          0.30000000000000004,
          0.4,
          0.5,
          0.6000000000000001,
          0.7000000000000001,
          0.8,
          0.9,
          1.0
        ],
        "histograms": [
          {
            "class_id": 0,
            "net_yield": 14.5,
            "counts": [
              0.0,
              0.0,
              1.5,
              7.0,
              5.0,
              1.0,
              0.0,
              0.0,
              0.0,
              0.0
            ],
            "covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                2.125,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                7.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                5.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "density": [
              0.0,
              0.0,
              1.0344827586206893,
              4.827586206896553,
              3.4482758620689666,
              0.6896551724137925,
              0.0,
              0.0,
              0.0,
              0.0
            ],
            "density_covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.8785758418506925,
                -0.4730792994580654,
                -0.3379137853271896,
                -0.06758275706543784,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.4730792994580654,
                1.7913672217972774,
                -1.0985732686160101,
                -0.21971465372320179,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.3379137853271896,
                -1.09857326861601,
                1.5934260923169157,
                -0.1569390383737156,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.06758275706543784,
                -0.21971465372320176,
                -0.15693903837371556,
                0.4442364491623548,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "negative_bins": 0
          },
          {
            "class_id": 1,
            "net_yield": 12.0,
            "counts": [
              0.0,
              0.0,
              2.0,
              2.0,
              3.0,
              3.5,
              2.0,
              -0.5,
              0.0,
              0.0
            ],
            "covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                2.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                2.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                3.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                4.125,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                2.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.125,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "density": [
              0.0,
              0.0,
              1.666666666666666,
              1.666666666666667,
              2.5000000000000004,
              2.9166666666666643,
              1.666666666666667,
              -0.41666666666666674,
              0.0,
              0.0
            ],
            "density_covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                1.1815200617283943,
                -0.2073688271604938,
                -0.3110532407407407,
                -0.4352334104938266,
                -0.2073688271604938,
                -0.02049575617283951,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.2073688271604938,
                1.1815200617283956,
                -0.31105324074074087,
                -0.4352334104938269,
                -0.20736882716049393,
                -0.020495756172839517,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.31105324074074076,
                -0.31105324074074087,
                1.616753472222223,
                -0.6528501157407401,
                -0.3110532407407409,
                -0.030743634259259266,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.4352334104938266,
                -0.4352334104938269,
                -0.6528501157407401,
                1.9763334297839465,
                -0.43523341049382686,
                -0.017783082561728395,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.2073688271604938,
                -0.20736882716049393,
                -0.31105324074074087,
                -0.43523341049382686,
                1.1815200617283956,
                -0.020495756172839517,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.02049575617283951,
                -0.020495756172839517,
                -0.030743634259259276,
                -0.017783082561728395,
                -0.020495756172839517,
                0.11001398533950624,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "negative_bins": 1
          }
        ]
      },
      "bplus_jpsi_k": {
        "selection": {
          "prompt_enriched": false,
          "nominal_mass_mev": 5279.41,
          "signal_width_mev": 120.0,
          "sideband_offsets_mev": [
            120.0,
            360.0
          ],
          "combined_sideband_width_mev": 480.0,
          "scale": 0.25,
          "window": 59,
          "lower_sideband": 26,
          "upper_sideband": 0,
          "flat_subtracted_yield": 52.5,
          "lower_only_subtracted_yield": 46.0,
          "upper_only_subtracted_yield": 59.0
        },
        "before": {
          "numerically_valid": true,
          "power": 0.5273869123118222,
          "heldout_skill": 0.7307756074708156,
          "calibration_parameters": [
            [
              2.7902559194512055,
              -0.18179408505719022
            ],
            [
              2.7634045843353774,
              0.39443419555447823
            ],
            [
              2.8788173476973293,
              0.3394639833684381
            ],
            [
              2.785182106193993,
              0.22326120693849577
            ],
            [
              2.760061381331185,
              0.39385571243772344
            ]
          ]
        },
        "subtracted": {
          "numerically_valid": true,
          "power": 0.5447567964457906,
          "heldout_skill": 0.7655102218524972,
          "calibration_parameters": [
            [
              2.8006543511852837,
              -0.2580660838238981
            ],
            [
              2.761647400061263,
              0.3150382140605085
            ],
            [
              2.8392634324078108,
              0.3012580094092039
            ],
            [
              2.833617805858903,
              0.20905124132613834
            ],
            [
              2.7724705674977987,
              0.35349368194619396
            ]
          ],
          "statistical_95": [
            0.4229865442227547,
            0.6285969859649656
          ],
          "bootstrap_valid": 100,
          "bootstrap_failures": {},
          "calibration_stable": true,
          "publishable_signal_power": false
        },
        "window_class_counts": [
          35,
          24
        ],
        "sideband_class_counts": [
          14,
          12
        ],
        "net_yield": 52.5,
        "unique_events": 85,
        "one_sided_flat_sensitivities": {
          "lower_only": {
            "net_yield": 46.0,
            "numerically_valid": true,
            "power": 0.5690150716753396,
            "heldout_skill": 0.8066755873159216,
            "calibration_parameters": [
              [
                2.817141745726415,
                -0.3615711361116272
              ],
              [
                2.7611356258806685,
                0.2111598239806343
              ],
              [
                2.7940821361250623,
                0.25394440928130174
              ],
              [
                2.8905319810542633,
                0.19021748207633496
              ],
              [
                2.7874876842695664,
                0.30078358638582775
              ]
            ]
          },
          "upper_only": {
            "net_yield": 59.0,
            "numerically_valid": true,
            "power": 0.5273869123118222,
            "heldout_skill": 0.7307756074708156,
            "calibration_parameters": [
              [
                2.7902559194512055,
                -0.18179408505719022
              ],
              [
                2.7634045843353774,
                0.39443419555447823
              ],
              [
                2.8788173476973293,
                0.3394639833684381
              ],
              [
                2.785182106193993,
                0.22326120693849577
              ],
              [
                2.760061381331185,
                0.39385571243772344
              ]
            ]
          }
        },
        "bin_edges": [
          0.0,
          0.1,
          0.2,
          0.30000000000000004,
          0.4,
          0.5,
          0.6000000000000001,
          0.7000000000000001,
          0.8,
          0.9,
          1.0
        ],
        "histograms": [
          {
            "class_id": 0,
            "net_yield": 31.5,
            "counts": [
              0.0,
              0.75,
              13.0,
              14.5,
              3.5,
              -0.25,
              0.0,
              0.0,
              0.0,
              0.0
            ],
            "covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                1.0625,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                14.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                16.375,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                4.125,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0625,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "density": [
              0.0,
              0.23809523809523808,
              4.126984126984126,
              4.603174603174604,
              1.1111111111111114,
              -0.07936507936507929,
              0.0,
              0.0,
              0.0,
              0.0
            ],
            "density_covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.10403044227685192,
                -0.04285860924812799,
                -0.0489574626636859,
                -0.01223103389896033,
                1.6663533922289257e-05,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                -0.04285860924812799,
                0.8665482000495013,
                -0.6552990260053331,
                -0.16534669259956905,
                -0.003043872196471502,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                -0.04895746266368589,
                -0.6552990260053333,
                0.8970757941951361,
                -0.18980876039748978,
                -0.0030105451286269267,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                -0.01223103389896033,
                -0.16534669259956902,
                -0.18980876039748978,
                0.3679752650946067,
                -0.0005887781985875541,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                1.6663533922289257e-05,
                -0.0030438721964715022,
                -0.0030105451286269276,
                -0.0005887781985875539,
                0.006626531989763689,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "negative_bins": 1
          },
          {
            "class_id": 1,
            "net_yield": 21.0,
            "counts": [
              0.0,
              0.0,
              -0.25,
              0.75,
              2.25,
              4.5,
              5.75,
              8.0,
              0.0,
              0.0
            ],
            "covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0625,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                1.0625,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                3.1875,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                5.125,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                7.3125,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                8.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "density": [
              0.0,
              0.0,
              -0.119047619047619,
              0.3571428571428572,
              1.0714285714285716,
              2.142857142857141,
              2.738095238095239,
              3.80952380952381,
              0.0,
              0.0
            ],
            "density_covariance": [
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.015305158344516937,
                -2.4102611566167974e-05,
                -7.230783469850354e-05,
                -0.003518981288660584,
                -0.0024343637681830126,
                -0.009255402841408673,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -2.4102611566167974e-05,
                0.2308789161923274,
                -0.030152367069276705,
                -0.05018163728076263,
                -0.07030731793851332,
                -0.08021349129220855,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -7.230783469850354e-05,
                -0.030152367069276705,
                0.6323320144384288,
                -0.15054491184228785,
                -0.2109219538155399,
                -0.24064047387662565,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.0035189812886605846,
                -0.05018163728076263,
                -0.15054491184228785,
                0.9217802767365434,
                -0.34423349838801715,
                -0.37330124793681624,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.0024343637681830117,
                -0.07030731793851332,
                -0.2109219538155399,
                -0.34423349838801715,
                1.1708807672728963,
                -0.5429836333626424,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                -0.009255402841408673,
                -0.08021349129220855,
                -0.24064047387662563,
                -0.37330124793681624,
                -0.5429836333626424,
                1.246394249309702,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ]
            ],
            "negative_bins": 1
          }
        ]
      },
      "d0_kpi": {
        "selection": {
          "prompt_enriched": true,
          "nominal_mass_mev": 1864.84,
          "signal_width_mev": 40.0,
          "sideband_offsets_mev": [
            40.0,
            80.0
          ],
          "combined_sideband_width_mev": 80.0,
          "scale": 0.5,
          "window": 7520,
          "lower_sideband": 1643,
          "upper_sideband": 1128,
          "flat_subtracted_yield": 6134.5,
          "lower_only_subtracted_yield": 5877.0,
          "upper_only_subtracted_yield": 6392.0
        },
        "before": {
          "numerically_valid": true,
          "power": 0.29899198858262815,
          "heldout_skill": 0.29732501248953674,
          "calibration_parameters": [
            [
              0.9135079759921767,
              0.07642887222943959
            ],
            [
              0.9192238034386294,
              0.03910654844247499
            ],
            [
              0.9346376175326089,
              0.062391267231300375
            ],
            [
              0.9171092317381583,
              0.07147718456349923
            ],
            [
              0.9281390477532371,
              0.08694106161687842
            ]
          ]
        },
        "subtracted": {
          "numerically_valid": true,
          "power": 0.38104065553952415,
          "heldout_skill": 0.3789360107520112,
          "calibration_parameters": [
            [
              1.085294314739134,
              0.13118090035329524
            ],
            [
              1.092461220390122,
              0.0976516134713073
            ],
            [
              1.099276241458553,
              0.10289336218626628
            ],
            [
              1.0928027254569956,
              0.12090167504664016
            ],
            [
              1.1254676731723663,
              0.15564619760524231
            ]
          ],
          "statistical_95": [
            0.3546139524179932,
            0.40957331096677063
          ],
          "bootstrap_valid": 100,
          "bootstrap_failures": {},
          "calibration_stable": true,
          "publishable_signal_power": false
        },
        "window_class_counts": [
          3783,
          3737
        ],
        "sideband_class_counts": [
          1409,
          1362
        ],
        "net_yield": 6134.5,
        "unique_events": 10279,
        "one_sided_flat_sensitivities": {
          "lower_only": {
            "net_yield": 5877.0,
            "numerically_valid": true,
            "power": 0.3893329196156958,
            "heldout_skill": 0.38743498037347224,
            "calibration_parameters": [
              [
                1.0974070043959674,
                0.13504551186704083
              ],
              [
                1.1115891953799477,
                0.08331562026705108
              ],
              [
                1.1116912409704267,
                0.10892337011337662
              ],
              [
                1.1109473923178321,
                0.11840600492573902
              ],
              [
                1.1471748482255713,
                0.14168834334555566
              ]
            ]
          },
          "upper_only": {
            "net_yield": 6392.0,
            "numerically_valid": true,
            "power": 0.3735142228518683,
            "heldout_skill": 0.3709794151693637,
            "calibration_parameters": [
              [
                1.0742489938300752,
                0.12777879011188573
              ],
              [
                1.075161666508551,
                0.11065688973967083
              ],
              [
                1.0879347656080816,
                0.09750953484646661
              ],
              [
                1.0764157996534307,
                0.12320949943286057
              ],
              [
                1.1060371695456803,
                0.16807108171799404
              ]
            ]
          }
        },
        "bin_edges": [
          0.0,
          0.05,
          0.1,
          0.15000000000000002,
          0.2,
          0.25,
          0.30000000000000004,
          0.35000000000000003,
          0.4,
          0.45,
          0.5,
          0.55,
          0.6000000000000001,
          0.65,
          0.7000000000000001,
          0.75,
          0.8,
          0.8500000000000001,
          0.9,
          0.9500000000000001,
          1.0
        ],
        "histograms": [
          {
            "class_id": 0,
            "net_yield": 3078.5,
            "counts": [
              187.5,
              492.5,
              374.5,
              305.0,
              290.5,
              166.5,
              183.0,
              181.5,
              150.5,
              134.0,
              106.0,
              101.0,
              70.0,
              81.5,
              79.5,
              57.5,
              50.0,
              34.0,
              27.0,
              6.5
            ],
            "covariance": [
              [
                203.25,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                535.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                427.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                1.0,
                0.0,
                0.0,
                366.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                363.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                243.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                259.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                260.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                223.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                201.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                177.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                168.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                121.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                133.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                123.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                95.75,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                87.5,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                67.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                63.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                16.25
              ]
            ],
            "density": [
              1.2181257105733312,
              3.1996101997726165,
              2.433003085918466,
              1.9814844891992858,
              1.8872827675816148,
              1.081695630989117,
              1.1888906935195713,
              1.1791456878349849,
              0.9777489036868606,
              0.8705538411564075,
              0.688647068377456,
              0.6561637160955005,
              0.45476693194737755,
              0.5294786421958741,
              0.5164853012830931,
              0.3735585512424879,
              0.32483352281955474,
              0.22088679551729767,
              0.17541010232255952,
              0.04222835796654221
            ],
            "density_covariance": [
              [
                0.008176483133811103,
                -0.0010528049056013763,
                -0.0008538814327458251,
                -0.000702392952090171,
                -0.0007431881079862708,
                -0.000517353484141516,
                -0.000547015351180277,
                -0.0005499275195594002,
                -0.0004751529469580061,
                -0.0004300671501169673,
                -0.0003854574102959763,
                -0.0003668874335888761,
                -0.0002651209838334963,
                -0.0002890661490003879,
                -0.0002659571630185657,
                -0.00020841342219755983,
                -0.00019212640448861798,
                -0.00014992586730510813,
                -0.00014423607415483365,
                -3.750837554787135e-05
              ],
              [
                -0.0010528049056013767,
                0.01983420089447341,
                -0.0022364609429608236,
                -0.0019506020973561054,
                -0.001947142204529188,
                -0.001356069333803663,
                -0.001433699153237891,
                -0.0014413740868459252,
                -0.001245496061456272,
                -0.0011273527197413942,
                -0.0010106563791238562,
                -0.0009619647003027777,
                -0.0006951880109219876,
                -0.0007578874201023426,
                -0.0006972220009219183,
                -0.0005464497990155223,
                -0.000503797422494392,
                -0.0003932241501470004,
                -0.00037839860413367896,
                -9.84109017772996e-05
              ],
              [
                -0.0008538814327458253,
                -0.0022364609429608245,
                0.016246806811662476,
                -0.00156998711239259,
                -0.0015632326077033782,
                -0.0010785134682626592,
                -0.001142236006748596,
                -0.0011476454956589953,
                -0.0009898827199627796,
                -0.0008953534523517613,
                -0.0007986540667932725,
                -0.0007602066930986191,
                -0.0005485321414335088,
                -0.0005994795804956921,
                -0.0005527804564073306,
                -0.0004318758877801521,
                -0.0003973098740819845,
                -0.00030867912578210437,
                -0.00029541499595761556,
                -7.66807510447884e-05
              ],
              [
                -0.000702392952090171,
                -0.0019506020973561054,
                -0.00156998711239259,
                0.014110134679952901,
                -0.001349326348699367,
                -0.0009220359184540533,
                -0.000978260814603673,
                -0.000982272948582207,
                -0.0008456564499528116,
                -0.0007643419613248201,
                -0.0006782435771878923,
                -0.0006456197709059888,
                -0.00046509648543944306,
                -0.0005096055690391341,
                -0.00047104829417336184,
                -0.00036681057474910136,
                -0.0003366920596850251,
                -0.000260312591183783,
                -0.0002476738924856409,
                -6.415526164773092e-05
              ],
              [
                -0.0007431881079862708,
                -0.001947142204529188,
                -0.0015632326077033778,
                -0.0013493263486993666,
                0.013993757684519024,
                -0.0009083822618236066,
                -0.0009649250649484285,
                -0.0009684745586911402,
                -0.0008327336876876358,
                -0.0007522940759891522,
                -0.0006652134375054364,
                -0.000633234267596094,
                -0.0004556739815886807,
                -0.0005001516219488771,
                -0.000463064865268584,
                -0.0003597948510995487,
                -0.0003297487026657823,
                -0.0002541001285298111,
                -0.00024079342194538737,
                -6.228348831265289e-05
              ],
              [
                -0.000517353484141516,
                -0.001356069333803663,
                -0.0010785134682626592,
                -0.0009220359184540533,
                -0.0009083822618236066,
                0.009686091526238803,
                -0.000642248473891181,
                -0.0006435517020180463,
                -0.0005506411487428939,
                -0.0004964944098162971,
                -0.00043293578283773416,
                -0.00041216971887584307,
                -0.0002952903786879515,
                -0.00032638831204191937,
                -0.0003041571626316669,
                -0.00023424425234027426,
                -0.0002133674936457547,
                -0.00016221045775964218,
                -0.00015117162693781768,
                -3.8866139526291816e-05
              ],
              [
                -0.0005470153511802771,
                -0.001433699153237891,
                -0.001142236006748596,
                -0.000978260814603673,
                -0.0009649250649484285,
                -0.000642248473891181,
                0.01026783976198836,
                -0.0006864111354652581,
                -0.000587865653060106,
                -0.0005302544720364079,
                -0.00046362394702617306,
                -0.0004413761820913029,
                -0.00031648662758386063,
                -0.00034934108442485006,
                -0.0003251373270390955,
                -0.00025083137825533506,
                -0.00022875004746829706,
                -0.0001743672266372216,
                -0.0001630411337863168,
                -4.196868250408522e-05
              ],
              [
                -0.0005499275195594004,
                -0.0014413740868459252,
                -0.001147645495658995,
                -0.0009822729485822069,
                -0.0009684745586911402,
                -0.0006435517020180461,
                -0.0006864111354652581,
                0.01029635666005633,
                -0.0005889835251481032,
                -0.0005311937276522871,
                -0.00046400489997203197,
                -0.0004417422697457135,
                -0.0003166536111846632,
                -0.0003496923844460589,
                -0.000325608128906117,
                -0.0002510434595864625,
                -0.00022884728728343837,
                -0.00017427911041349495,
                -0.00016276974076064531,
                -4.1881068136338776e-05
              ],
              [
                -0.0004751529469580062,
                -0.001245496061456272,
                -0.0009898827199627794,
                -0.0008456564499528116,
                -0.000832733687687636,
                -0.000550641148742894,
                -0.000587865653060106,
                -0.0005889835251481032,
                0.00891889299232408,
                -0.0004541540360168733,
                -0.00039558088809784394,
                -0.00037660995880212686,
                -0.00026971976824713764,
                -0.000298290238536377,
                -0.0002781152545914407,
                -0.00021403892879364762,
                -0.00019486774059104342,
                -0.00014798540650352886,
                -0.00013772680001256337,
                -3.5391779162888066e-05
              ],
              [
                -0.0004300671501169673,
                -0.0011273527197413944,
                -0.0008953534523517611,
                -0.0007643419613248201,
                -0.0007522940759891522,
                -0.000496494409816297,
                -0.0005302544720364079,
                -0.0005311937276522868,
                -0.0004541540360168733,
                0.00809528448901934,
                -0.0003561730622611841,
                -0.0003390951387331737,
                -0.00024276525222504495,
                -0.0002686331979993898,
                -0.00025059534394784654,
                -0.0001927217977392218,
                -0.0001753721388212272,
                -0.00013303176502180318,
                -0.00012363624727253632,
                -3.1754539951949066e-05
              ],
              [
                -0.0003854574102959763,
                -0.0010106563791238564,
                -0.0007986540667932724,
                -0.0006782435771878927,
                -0.0006652134375054365,
                -0.00043293578283773427,
                -0.00046362394702617317,
                -0.0004640048999720321,
                -0.00039558088809784394,
                -0.0003561730622611842,
                0.00716325766067878,
                -0.00029261681847225123,
                -0.00020893339871367664,
                -0.00023217174440675606,
                -0.00021742027378351443,
                -0.00016632978294267112,
                -0.00015079522437552248,
                -0.00011344032963563203,
                -0.0001043185329893628,
                -2.66881042579977e-05
              ],
              [
                -0.0003668874335888761,
                -0.0009619647003027777,
                -0.0007602066930986193,
                -0.000645619770905989,
                -0.0006332342675960941,
                -0.00041216971887584307,
                -0.0004413761820913029,
                -0.0004417422697457135,
                -0.00037660995880212686,
                -0.00033909513873317374,
                -0.00029261681847225123,
                0.006833228379603329,
                -0.00019893318765168102,
                -0.00022105158619501453,
                -0.00020700007857394828,
                -0.00015836504462425925,
                -0.0001435787691893243,
                -0.00010801900911560796,
                -9.93419721026563e-05,
                -2.541577993807591e-05
              ],
              [
                -0.00026512098383349637,
                -0.0006951880109219876,
                -0.0005485321414335088,
                -0.00046509648543944306,
                -0.0004556739815886807,
                -0.0002952903786879515,
                -0.00031648662758386063,
                -0.0003166536111846632,
                -0.00026971976824713764,
                -0.00024276525222504495,
                -0.00020893339871367667,
                -0.00019893318765168102,
                0.004965091592049017,
                -0.00015791697101573356,
                -0.00014806264834598206,
                -0.00011308300483755549,
                -0.00010240138858919989,
                -7.683077814838586e-05,
                -7.041220104440046e-05,
                -1.7990772556620377e-05
              ],
              [
                -0.00028906614900038786,
                -0.0007578874201023427,
                -0.0005994795804956921,
                -0.0005096055690391341,
                -0.0005001516219488771,
                -0.00032638831204191937,
                -0.00034934108442485006,
                -0.00034969238444605894,
                -0.00029829023853637695,
                -0.00026863319799938983,
                -0.00023217174440675606,
                -0.00022105158619501453,
                -0.00015791697101573353,
                0.0054487098999591,
                -0.0001640724060739821,
                -0.0001256470633836749,
                -0.0001139950271816053,
                -8.589695367606286e-05,
                -7.915601858246613e-05,
                -2.0266571408779934e-05
              ],
              [
                -0.0002659571630185658,
                -0.0006972220009219182,
                -0.0005527804564073306,
                -0.00047104829417336195,
                -0.0004630648652685841,
                -0.0003041571626316669,
                -0.00032513732703909554,
                -0.00032560812890611697,
                -0.00027811525459144076,
                -0.00025059534394784654,
                -0.00021742027378351443,
                -0.00020700007857394828,
                -0.0001480626483459821,
                -0.0001640724060739821,
                0.005069826882611064,
                -0.00011765232949795575,
                -0.00010692684636073089,
                -8.088493832050457e-05,
                -7.490733090473019e-05,
                -1.921403384377986e-05
              ],
              [
                -0.00020841342219755986,
                -0.0005464497990155223,
                -0.00043187588778015204,
                -0.00036681057474910136,
                -0.0003597948510995487,
                -0.00023424425234027426,
                -0.00025083137825533506,
                -0.0002510434595864625,
                -0.0002140389287936476,
                -0.0001927217977392218,
                -0.00016632978294267112,
                -0.00015836504462425928,
                -0.00011308300483755549,
                -0.0001256470633836749,
                -0.00011765232949795573,
                0.003951276289782023,
                -8.161821865885467e-05,
                -6.14128951122279e-05,
                -5.649010156661535e-05,
                -1.4453497601385422e-05
              ],
              [
                -0.00019212640448861798,
                -0.0005037974224943918,
                -0.0003973098740819845,
                -0.0003366920596850251,
                -0.00032974870266578237,
                -0.00021336749364575468,
                -0.00022875004746829706,
                -0.00022884728728343834,
                -0.00019486774059104342,
                -0.0001753721388212272,
                -0.00015079522437552246,
                -0.0001435787691893243,
                -0.00010240138858919988,
                -0.0001139950271816053,
                -0.00010692684636073087,
                -8.161821865885466e-05,
                0.0036192102923176626,
                -5.537856878530163e-05,
                -5.069104465520165e-05,
                -1.294603329636196e-05
              ],
              [
                -0.00014992586730510816,
                -0.0003932241501470004,
                -0.0003086791257821044,
                -0.000260312591183783,
                -0.0002541001285298111,
                -0.00016221045775964218,
                -0.0001743672266372216,
                -0.00017427911041349495,
                -0.00014798540650352886,
                -0.00013303176502180318,
                -0.00011344032963563203,
                -0.00010801900911560798,
                -7.683077814838585e-05,
                -8.589695367606286e-05,
                -8.088493832050455e-05,
                -6.14128951122279e-05,
                -5.537856878530163e-05,
                0.00278669719274013,
                -3.724621772994725e-05,
                -9.471672932958205e-06
              ],
              [
                -0.00014423607415483365,
                -0.00037839860413367896,
                -0.00029541499595761556,
                -0.00024767389248564096,
                -0.0002407934219453874,
                -0.00015117162693781768,
                -0.0001630411337863168,
                -0.00016276974076064531,
                -0.00013772680001256335,
                -0.00012363624727253632,
                -0.00010431853298936278,
                -9.934197210265629e-05,
                -7.041220104440046e-05,
                -7.915601858246613e-05,
                -7.490733090473019e-05,
                -5.649010156661536e-05,
                -5.069104465520165e-05,
                -3.724621772994725e-05,
                0.002625820392614457,
                -8.394435592042765e-06
              ],
              [
                -3.7508375547871346e-05,
                -9.84109017772996e-05,
                -7.66807510447884e-05,
                -6.415526164773092e-05,
                -6.228348831265289e-05,
                -3.886613952629181e-05,
                -4.196868250408521e-05,
                -4.188106813633878e-05,
                -3.5391779162888066e-05,
                -3.1754539951949066e-05,
                -2.66881042579977e-05,
                -2.541577993807591e-05,
                -1.7990772556620377e-05,
                -2.0266571408779934e-05,
                -1.9214033843779856e-05,
                -1.4453497601385424e-05,
                -1.294603329636196e-05,
                -9.471672932958205e-06,
                -8.394435592042765e-06,
                0.0006837418890398993
              ]
            ],
            "negative_bins": 0
          },
          {
            "class_id": 1,
            "net_yield": 3056.0,
            "counts": [
              3.5,
              22.0,
              24.5,
              64.5,
              68.5,
              93.0,
              110.5,
              130.5,
              137.5,
              162.0,
              144.5,
              163.0,
              197.5,
              171.5,
              220.0,
              212.5,
              291.5,
              282.0,
              342.5,
              214.5
            ],
            "covariance": [
              [
                4.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                35.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                55.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                110.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                117.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                154.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                168.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                190.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                199.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                217.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                223.25,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                229.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                264.25,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                239.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                278.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0,
                262.75,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                343.25,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                342.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                389.75,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                251.25
              ]
            ],
            "density": [
              0.02290575916230366,
              0.14397905759162302,
              0.1603403141361256,
              0.42212041884816764,
              0.44829842931937186,
              0.6086387434554968,
              0.7231675392670159,
              0.8540575916230368,
              0.8998691099476442,
              1.0602094240837698,
              0.9456806282722504,
              1.0667539267015698,
              1.2925392670157085,
              1.1223821989528786,
              1.4397905759162324,
              1.3907068062827213,
              1.9077225130890034,
              1.8455497382198975,
              2.241492146596857,
              1.4037958115183264
            ],
            "density_covariance": [
              [
                0.0001818419768589663,
                -1.6108583798190057e-06,
                -2.5648272398642402e-06,
                -5.025424874636194e-06,
                -5.345064546883225e-06,
                -7.026932881509409e-06,
                -7.597582473929508e-06,
                -8.558088292492746e-06,
                -8.982561219513677e-06,
                -9.70789074013197e-06,
                -1.0142833234232986e-05,
                -1.0266070065197667e-05,
                -1.1839552038946793e-05,
                -1.0742959619605556e-05,
                -1.2356008450928345e-05,
                -1.1676972497631137e-05,
                -1.5157029536871276e-05,
                -1.5103026107662221e-05,
                -1.708635468556734e-05,
                -1.1051939973543071e-05
              ],
              [
                -1.6108583798190061e-06,
                0.0015076489277837154,
                -1.913854748156716e-05,
                -3.95305101810535e-05,
                -4.2032208734698254e-05,
                -5.562072881191188e-05,
                -6.136250929252632e-05,
                -6.98626489353837e-05,
                -7.339270055081911e-05,
                -8.096869093998317e-05,
                -8.15477750032157e-05,
                -8.460038042241908e-05,
                -9.873895205149267e-05,
                -8.864460856874984e-05,
                -0.00010475575830803692,
                -9.956402937928199e-05,
                -0.00013116623789146512,
                -0.00012965701737864698,
                -0.00014957324450929873,
                -9.588152096334592e-05
              ],
              [
                -2.5648272398642406e-06,
                -1.913854748156716e-05,
                0.0023396761270982015,
                -5.822950839848974e-05,
                -6.189653861746158e-05,
                -8.242562610345546e-05,
                -9.267446549583245e-05,
                -0.00010654576879198795,
                -0.000112018796179309,
                -0.0001258521119672478,
                -0.00012264241718051866,
                -0.0001301167553710182,
                -0.0001534610196139794,
                -0.00013649278134251388,
                -0.00016511744738483968,
                -0.00015768378474942925,
                -0.00021027784616065086,
                -0.00020650463493723656,
                -0.00024200991674536601,
                -0.00015402333333743425
              ],
              [
                -5.0254248746361925e-06,
                -3.95305101810535e-05,
                -5.822950839848974e-05,
                0.004600589978513912,
                -0.00012915469313376038,
                -0.0001711125302785772,
                -0.00018945979162939474,
                -0.00021611026123002407,
                -0.00022706509271561165,
                -0.00025139528600228323,
                -0.0002515796502459262,
                -0.0002621292195399919,
                -0.0003065645106493425,
                -0.0002747212435511006,
                -0.0003261504989824262,
                -0.00031028069159614105,
                -0.00040976456340620983,
                -0.00040451824058369596,
                -0.0004681410544828739,
                -0.0002996572070323718
              ],
              [
                -5.345064546883225e-06,
                -4.203220873469824e-05,
                -6.189653861746156e-05,
                -0.00012915469313376038,
                0.004884557254299787,
                -0.00018193634398625937,
                -0.00020146134707677018,
                -0.0002298101899293888,
                -0.00024146036164234265,
                -0.00026735530204027635,
                -0.00026751117264310734,
                -0.00027875718742245595,
                -0.00032602686889060523,
                -0.00029214950530168115,
                -0.0003468788269791459,
                -0.00033000773388469504,
                -0.0004358413903897393,
                -0.0004302480395120831,
                -0.0004979544879005302,
                -0.0003187299916679027
              ],
              [
                -7.0269328815094104e-06,
                -5.562072881191188e-05,
                -8.242562610345546e-05,
                -0.00017111253027857724,
                -0.00018193634398625937,
                0.0063764140018678465,
                -0.0002662595385643723,
                -0.0003034342052546432,
                -0.00031879148654444185,
                -0.00035233903039364785,
                -0.00035370000073594015,
                -0.0003677532852066732,
                -0.0004296637788518652,
                -0.0003853773002875301,
                -0.0004564960003204503,
                -0.0004340832993875278,
                -0.000572581373442706,
                -0.0005656114140844243,
                -0.0006535605689190286,
                -0.0004186405578128901
              ],
              [
                -7.597582473929508e-06,
                -6.136250929252634e-05,
                -9.267446549583245e-05,
                -0.0001894597916293948,
                -0.00020146134707677024,
                -0.00026625953856437227,
                0.00691360173028468,
                -0.0003325072494393019,
                -0.0003492510962765068,
                -0.00038384999092186,
                -0.00038922517145390336,
                -0.00040195002820482805,
                -0.000468101493357967,
                -0.000421065020736948,
                -0.0004951509283902863,
                -0.00047013140385626884,
                -0.0006177257448321947,
                -0.00061148435280403,
                -0.0007029907441273384,
                -0.0004513532713504197
              ],
              [
                -8.558088292492746e-06,
                -6.98626489353837e-05,
                -0.00010654576879198795,
                -0.00021611026123002407,
                -0.0002298101899293888,
                -0.0003034342052546432,
                -0.0003325072494393018,
                0.007771275315377579,
                -0.00039617523387662203,
                -0.0004341340162795823,
                -0.00044255519132092543,
                -0.0004553916149155703,
                -0.0005294292053706508,
                -0.0004769593948989271,
                -0.0005587090371202215,
                -0.000530049568065387,
                -0.0006949992008387374,
                -0.0006887535482935416,
                -0.0007896551409684385,
                -0.000507635751555752
              ],
              [
                -8.982561219513682e-06,
                -7.339270055081913e-05,
                -0.000112018796179309,
                -0.0002270650927156116,
                -0.00024146036164234265,
                -0.00031879148654444196,
                -0.0003492510962765068,
                -0.00039617523387662203,
                0.008139327825087968,
                -0.0004558202635161728,
                -0.00046486605718315164,
                -0.00047820823602301015,
                -0.0005558763155403622,
                -0.0005008489244912863,
                -0.0005865044025800524,
                -0.000556381747463238,
                -0.0007293986967517957,
                -0.0007229118927513602,
                -0.0008286280634355103,
                -0.0005327458963468629
              ],
              [
                -9.70789074013197e-06,
                -8.096869093998317e-05,
                -0.0001258521119672478,
                -0.00025139528600228323,
                -0.00026735530204027646,
                -0.00035233903039364785,
                -0.00038384999092186,
                -0.0004341340162795823,
                -0.0004558202635161728,
                0.008819106997261858,
                -0.0005115634970976589,
                -0.0005226569547548596,
                -0.0006055371067111771,
                -0.0005472063175907487,
                -0.0006359962790408606,
                -0.0006023817421155917,
                -0.0007864726614381054,
                -0.0007812055685950658,
                -0.0008906299890832371,
                -0.0005740342980333666
              ],
              [
                -1.0142833234232985e-05,
                -8.15477750032157e-05,
                -0.00012264241718051866,
                -0.00025157965024592615,
                -0.00026751117264310734,
                -0.00035370000073594015,
                -0.0003892251714539033,
                -0.00044255519132092543,
                -0.00046486605718315164,
                -0.000511563497097659,
                0.009044357451389061,
                -0.0005352920717861165,
                -0.0006238435170873386,
                -0.0005607926093808653,
                -0.000660549996409495,
                -0.0005845569283855137,
                -0.0008250797452545895,
                -0.0008163546208465903,
                -0.0009396041823416364,
                -0.0006029500137983454
              ],
              [
                -1.0266070065197664e-05,
                -8.460038042241905e-05,
                -0.0001301167553710182,
                -0.0002621292195399919,
                -0.00027875718742245595,
                -0.0003677532852066732,
                -0.00040195002820482805,
                -0.00045539161491557026,
                -0.00047820823602301015,
                -0.0005226569547548595,
                -0.0005352920717861167,
                0.009259100187547012,
                -0.0006373907556667149,
                -0.0005749985839715866,
                -0.0006712410094802881,
                -0.0006363512881129692,
                -0.0008328248773673154,
                -0.0008261728676914799,
                -0.0009448854251230361,
                -0.0006081135764214906
              ],
              [
                -1.1839552038946791e-05,
                -9.873895205149267e-05,
                -0.0001534610196139794,
                -0.0003065645106493425,
                -0.0003260268688906052,
                -0.0004296637788518653,
                -0.0004681014933579669,
                -0.000529429205370651,
                -0.0005558763155403622,
                -0.0006055371067111772,
                -0.0006238435170873386,
                -0.0006373907556667148,
                0.010579488011898983,
                -0.0006673302418006502,
                -0.0007756370544908719,
                -0.0007346471228892987,
                -0.0009163458318373621,
                -0.0009527433330986496,
                -0.0010862211474108431,
                -0.0007000902045408482
              ],
              [
                -1.074295961960556e-05,
                -8.864460856874985e-05,
                -0.00013649278134251388,
                -0.00027472124355110063,
                -0.0002921495053016813,
                -0.0003853773002875301,
                -0.000421065020736948,
                -0.0004769593948989271,
                -0.0005008489244912863,
                -0.0005472063175907488,
                -0.0005607926093808654,
                -0.0005749985839715866,
                -0.0006673302418006503,
                0.009666497107343686,
                -0.0007025698936716743,
                -0.0006659860360654685,
                -0.0008713857077451383,
                -0.0008645454849140139,
                -0.0009884380921148155,
                -0.0006362424012903915
              ],
              [
                -1.2356008450928345e-05,
                -0.00010475575830803695,
                -0.00016511744738483968,
                -0.0003261504989824262,
                -0.000346878826979146,
                -0.0004564960003204502,
                -0.0004951509283902864,
                -0.0005587090371202215,
                -0.0005865044025800523,
                -0.0006359962790408607,
                -0.000660549996409495,
                -0.0006712410094802881,
                -0.0007756370544908722,
                -0.0007025698936716741,
                0.011116616873866413,
                -0.0007678053619947867,
                -0.0009991264607069961,
                -0.0009942198172356673,
                -0.0011285161432538048,
                -0.0007288359490655615
              ],
              [
                -1.1676972497631138e-05,
                -9.956402937928198e-05,
                -0.00015768378474942925,
                -0.000310280691596141,
                -0.00033000773388469504,
                -0.00043408329938752767,
                -0.00047013140385626873,
                -0.0005300495680653869,
                -0.0005563817474632379,
                -0.0006023817421155918,
                -0.0005845569283855137,
                -0.0006363512881129691,
                -0.0007346471228892985,
                -0.0006659860360654684,
                -0.0007678053619947867,
                0.01052774016186029,
                -0.0009435935752489883,
                -0.0009395539693508862,
                -0.001064815609314799,
                -0.0006881892975023992
              ],
              [
                -1.5157029536871276e-05,
                -0.00013116623789146512,
                -0.00021027784616065088,
                -0.00040976456340620983,
                -0.0004358413903897393,
                -0.000572581373442706,
                -0.0006177257448321945,
                -0.0006949992008387375,
                -0.0007293986967517956,
                -0.0007864726614381054,
                -0.0008250797452545897,
                -0.0008328248773673156,
                -0.0009163458318373623,
                -0.0008713857077451381,
                -0.0009991264607069963,
                -0.0009435935752489885,
                0.013478897176366198,
                -0.0012194726211824949,
                -0.0013764186130231471,
                -0.0008912649993117025
              ],
              [
                -1.5103026107662221e-05,
                -0.00012965701737864695,
                -0.00020650463493723656,
                -0.00040451824058369596,
                -0.0004302480395120831,
                -0.0005656114140844243,
                -0.0006114843528040299,
                -0.0006887535482935415,
                -0.00072291189275136,
                -0.0007812055685950658,
                -0.0008163546208465903,
                -0.0008261728676914798,
                -0.0009527433330986496,
                -0.0008645454849140139,
                -0.0009942198172356671,
                -0.0009395539693508862,
                -0.0012194726211824949,
                0.013432857414213035,
                -0.0013746147719103114,
                -0.0008891821929351752
              ],
              [
                -1.7086354685567336e-05,
                -0.00014957324450929873,
                -0.00024200991674536601,
                -0.000468141054482874,
                -0.0004979544879005302,
                -0.0006535605689190286,
                -0.0007029907441273384,
                -0.0007896551409684385,
                -0.0008286280634355102,
                -0.0008906299890832371,
                -0.0009396041823416366,
                -0.0009448854251230363,
                -0.0010862211474108431,
                -0.0009884380921148155,
                -0.0011285161432538048,
                -0.001064815609314799,
                -0.0013764186130231467,
                -0.0013746147719103114,
                0.015146662465838205,
                -0.001002918916488637
              ],
              [
                -1.105193997354307e-05,
                -9.58815209633459e-05,
                -0.00015402333333743425,
                -0.0002996572070323718,
                -0.0003187299916679027,
                -0.00041864055781289,
                -0.00045135327135041966,
                -0.000507635751555752,
                -0.0005327458963468629,
                -0.0005740342980333667,
                -0.0006029500137983454,
                -0.0006081135764214907,
                -0.0007000902045408482,
                -0.0006362424012903914,
                -0.0007288359490655615,
                -0.000688189297502399,
                -0.0008912649993117024,
                -0.0008891821929351752,
                -0.001002918916488637,
                0.010111541319428454
              ]
            ],
            "negative_bins": 0
          }
        ]
      },
      "dplus_kpipi": {
        "selection": {
          "prompt_enriched": true,
          "nominal_mass_mev": 1869.66,
          "signal_width_mev": 50.0,
          "sideband_offsets_mev": [
            40.0,
            90.0
          ],
          "combined_sideband_width_mev": 100.0,
          "scale": 0.5,
          "window": 4801,
          "lower_sideband": 2001,
          "upper_sideband": 1533,
          "flat_subtracted_yield": 3034.0,
          "lower_only_subtracted_yield": 2800.0,
          "upper_only_subtracted_yield": 3268.0
        },
        "before": {
          "numerically_valid": true,
          "power": 0.5941613071701362,
          "heldout_skill": 0.5883580503985348,
          "calibration_parameters": [
            [
              1.6133327985345938,
              -0.08148401171128247
            ],
            [
              1.5981086973307763,
              -0.07529213316729785
            ],
            [
              1.5870493290653784,
              -0.10436063923138145
            ],
            [
              1.6045047893768423,
              -0.10000453990331787
            ],
            [
              1.6469031653974497,
              -0.08552190150815248
            ]
          ]
        },
        "subtracted": {
          "numerically_valid": true,
          "power": 0.8163231451428226,
          "heldout_skill": 0.8051163965244271,
          "calibration_parameters": [
            [
              2.463113909249616,
              0.035214103263927654
            ],
            [
              2.4532704709157547,
              0.14083177045525863
            ],
            [
              2.4121224282857954,
              -0.012686279023270255
            ],
            [
              2.7976817059865793,
              0.050659747301606814
            ],
            [
              2.8015142371393513,
              0.007438808155092157
            ]
          ],
          "statistical_95": [
            0.7823855864547656,
            0.8883021141431169
          ],
          "bootstrap_valid": 100,
          "bootstrap_failures": {},
          "calibration_stable": true,
          "publishable_signal_power": false
        },
        "window_class_counts": [
          2397,
          2404
        ],
        "sideband_class_counts": [
          1793,
          1741
        ],
        "net_yield": 3034.0,
        "unique_events": 8326,
        "one_sided_flat_sensitivities": {
          "lower_only": {
            "net_yield": 2800.0,
            "numerically_valid": true,
            "power": 0.8478644899171587,
            "heldout_skill": 0.8280988412301981,
            "calibration_parameters": [
              [
                2.6095433452768417,
                -0.07723901519385729
              ],
              [
                2.464079335325862,
                0.09157515001816983
              ],
              [
                2.3673153601622876,
                -0.03491787477515994
              ],
              [
                3.2582299487225104,
                -0.010954210050958084
              ],
              [
                3.317928804599224,
                0.03516221345779249
              ]
            ]
          },
          "upper_only": {
            "net_yield": 3268.0,
            "numerically_valid": true,
            "power": 0.7899164775130286,
            "heldout_skill": 0.7846377189319423,
            "calibration_parameters": [
              [
                2.3601028814837264,
                0.10840982479724147
              ],
              [
                2.4426438848872696,
                0.1735293719917639
              ],
              [
                2.4510987127745962,
                0.0028699470475110744
              ],
              [
                2.536346811936353,
                0.09291866759643143
              ],
              [
                2.5321922030909967,
                0.002255068191854935
              ]
            ]
          }
        },
        "bin_edges": [
          0.0,
          0.05,
          0.1,
          0.15000000000000002,
          0.2,
          0.25,
          0.30000000000000004,
          0.35000000000000003,
          0.4,
          0.45,
          0.5,
          0.55,
          0.6000000000000001,
          0.65,
          0.7000000000000001,
          0.75,
          0.8,
          0.8500000000000001,
          0.9,
          0.9500000000000001,
          1.0
        ],
        "histograms": [
          {
            "class_id": 0,
            "net_yield": 1500.5,
            "counts": [
              267.0,
              369.0,
              189.5,
              162.5,
              96.5,
              102.5,
              64.0,
              68.0,
              55.5,
              39.0,
              21.0,
              18.5,
              21.0,
              15.0,
              8.0,
              10.5,
              1.0,
              -6.0,
              -2.0,
              0.0
            ],
            "covariance": [
              [
                304.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                453.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                289.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                259.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                200.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                209.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                175.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                159.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                161.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                139.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                105.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                86.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                73.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                67.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                48.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                41.25,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                38.5,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                24.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                7.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.5
              ]
            ],
            "density": [
              3.5588137287570807,
              4.9183605464845055,
              2.5258247250916352,
              2.1659446851049653,
              1.2862379206931027,
              1.3662112629123615,
              0.8530489836721095,
              0.9063645451516164,
              0.7397534155281574,
              0.5198267244251917,
              0.2799066977674106,
              0.2465844718427189,
              0.27990669776741123,
              0.19993335554815045,
              0.10663112295901381,
              0.1399533488837053,
              0.013328890369876696,
              -0.07997334221926035,
              -0.026657780739753393,
              0.0
            ],
            "density_covariance": [
              [
                0.05085017489619152,
                -0.0055046638886680505,
                -0.004616579230770302,
                -0.004313263675987547,
                -0.004040749165939884,
                -0.004181915871755626,
                -0.004003191061049962,
                -0.003417626544941949,
                -0.0037715920733930705,
                -0.003478222095653508,
                -0.0028176258200718935,
                -0.0023004204535888935,
                -0.0018218219559075657,
                -0.0017754937133455594,
                -0.0013420902440082426,
                -0.0010531686728343997,
                -0.0011932021644321573,
                -0.0009020563899754582,
                -0.00026907264224057005,
                -4.741923162687304e-05
              ],
              [
                -0.005504663888668052,
                0.07146642508205572,
                -0.007102101854333322,
                -0.0065800585268761674,
                -0.005952015447548156,
                -0.006169967543863815,
                -0.005776303062710377,
                -0.004982277433757784,
                -0.005423847963790481,
                -0.004955548586340495,
                -0.003974020078848242,
                -0.0032497070828625724,
                -0.0025977967609582165,
                -0.002510913552060642,
                -0.0018852742586744225,
                -0.0014955017116062524,
                -0.0016528416275424895,
                -0.0012238056652834164,
                -0.00036424559262177177,
                -6.553444370904927e-05
              ],
              [
                -0.004616579230770302,
                -0.007102101854333321,
                0.04647048427819886,
                -0.004468401487556025,
                -0.0037034824230347636,
                -0.0038556287930878986,
                -0.0033954029960976723,
                -0.0030144423877291357,
                -0.00315742549022453,
                -0.0028063334174719713,
                -0.002181618195078607,
                -0.0017928900572375137,
                -0.0014748585236960604,
                -0.0013900225985364932,
                -0.0010218055729426993,
                -0.0008383949291883927,
                -0.0008555198820296296,
                -0.0005882685237761991,
                -0.00017365269296087387,
                -3.365522244678816e-05
              ],
              [
                -0.004313263675987547,
                -0.006580058526876166,
                -0.004468401487556026,
                0.04201070887850215,
                -0.0033039179606053647,
                -0.0034423517787603203,
                -0.0029965884074106626,
                -0.00267521734361787,
                -0.0027812338188587596,
                -0.0024582608574297508,
                -0.0018986593067220434,
                -0.0015619983630880154,
                -0.0012925989025021818,
                -0.001211885122844349,
                -0.0008868388925883632,
                -0.0007328795089967845,
                -0.0007349527778237632,
                -0.0004964866053134713,
                -0.00014625552227211342,
                -2.8860019248565058e-05
              ],
              [
                -0.004040749165939884,
                -0.0059520154475481545,
                -0.0037034824230347645,
                -0.0033039179606053647,
                0.03316842351071506,
                -0.002612136530468991,
                -0.002134109443365373,
                -0.0019654267821098636,
                -0.0019591270427532217,
                -0.0016759112674542464,
                -0.0012438636486713432,
                -0.0010300873990595047,
                -0.0008839570086269331,
                -0.0008027819776118138,
                -0.0005709704833153542,
                -0.0004933937386055244,
                -0.0004419894576030103,
                -0.0002615931975986091,
                -7.577212491241196e-05,
                -1.7138411430686328e-05
              ],
              [
                -0.004181915871755626,
                -0.006169967543863815,
                -0.003855628793087899,
                -0.0034423517787603203,
                -0.0026121365304689914,
                0.03453174883453103,
                -0.0022404159859773323,
                -0.0020595962711086957,
                -0.0020580580021720297,
                -0.0017640351324275363,
                -0.0013125450055089223,
                -0.0010865076011681981,
                -0.0009302607505394714,
                -0.0008465120860850748,
                -0.0006031732137570622,
                -0.0005197424116939423,
                -0.00046905841427746206,
                -0.00028033157837365646,
                -8.13078513636169e-05,
                -1.820401214140256e-05
              ],
              [
                -0.0040031910610499625,
                -0.005776303062710378,
                -0.0033954029960976723,
                -0.0029965884074106626,
                -0.002134109443365373,
                -0.0022404159859773323,
                0.029357813482341448,
                -0.001640519773539532,
                -0.0015743887133712498,
                -0.0013047785363503042,
                -0.0009290268706095539,
                -0.0007748572045718283,
                -0.0006903323114091163,
                -0.0006067585839591006,
                -0.00041832464128629867,
                -0.0003792653784474772,
                -0.0002980891440993347,
                -0.00014375442416945212,
                -4.034053633583506e-05,
                -1.136640758097332e-05
              ],
              [
                -0.003417626544941949,
                -0.004982277433757785,
                -0.0030144423877291365,
                -0.00267521734361787,
                -0.001965426782109864,
                -0.0020595962711086957,
                -0.001640519773539532,
                0.02680646278208446,
                -0.0014990617920879945,
                -0.0012642493134507676,
                -0.0009213568061803424,
                -0.0007653770412345815,
                -0.0006677438370298773,
                -0.0005977279641406097,
                -0.00041942831466486053,
                -0.0003701023426792903,
                -0.00031358951351781407,
                -0.00017152028820641667,
                -4.912222403228268e-05,
                -1.2076808054784147e-05
              ],
              [
                -0.0037715920733930705,
                -0.005423847963790481,
                -0.00315742549022453,
                -0.002781233818858759,
                -0.0019591270427532217,
                -0.0020580580021720292,
                -0.0015743887133712498,
                -0.001499061792087994,
                0.027219899790387463,
                -0.0011753187912250376,
                -0.0008292418800979769,
                -0.0006927381834569277,
                -0.0006222489420413475,
                -0.0005430315957707855,
                -0.0003717569058621304,
                -0.00034069489074304877,
                -0.00025962305539822535,
                -0.00011791878521194548,
                -3.273505735456488e-05,
                -9.8568065741253e-06
              ],
              [
                -0.0034782220956535085,
                -0.004955548586340496,
                -0.0028063334174719718,
                -0.0024582608574297508,
                -0.0016759112674542464,
                -0.0017640351324275363,
                -0.001304778536350304,
                -0.0012642493134507674,
                -0.0011753187912250378,
                0.023836643957873015,
                -0.000647827353769644,
                -0.0005441538320407687,
                -0.0005023728567568775,
                -0.0004281018010228963,
                -0.00028604099904267535,
                -0.000271965642237405,
                -0.0001855386247803867,
                -6.425703665913203e-05,
                -1.6801409139940224e-05,
                -6.9264046196556156e-06
              ],
              [
                -0.0028176258200718935,
                -0.003974020078848243,
                -0.0021816181950786075,
                -0.0018986593067220438,
                -0.0012438636486713432,
                -0.0013125450055089223,
                -0.0009290268706095539,
                -0.0009213568061803424,
                -0.0008292418800979769,
                -0.0006478273537696439,
                0.01823109317086076,
                -0.0003584652147578096,
                -0.0003448136185817244,
                -0.0002835914667191569,
                -0.00018232880297944123,
                -0.00018359561675338238,
                -0.00010344375416476591,
                -1.3369897887570452e-05,
                -1.970230970852228e-06,
                -3.7296024875068663e-06
              ],
              [
                -0.0023004204535888935,
                -0.0032497070828625724,
                -0.0017928900572375134,
                -0.0015619983630880152,
                -0.0010300873990595047,
                -0.0010865076011681981,
                -0.0007748572045718282,
                -0.0007653770412345814,
                -0.0006927381834569277,
                -0.0005441538320407686,
                -0.00035846521475780955,
                0.015108749903168402,
                -0.0002894675687389332,
                -0.00023961857101298845,
                -0.0001551765894683866,
                -0.0001545905909435916,
                -9.044822107203459e-05,
                -1.586304610155769e-05,
                -3.0972805729358247e-06,
                -3.285602191375097e-06
              ],
              [
                -0.001821821955907566,
                -0.0025977967609582165,
                -0.0014748585236960606,
                -0.0012925989025021815,
                -0.000883957008626933,
                -0.0009302607505394715,
                -0.0006903323114091163,
                -0.0006677438370298772,
                -0.0006222489420413475,
                -0.0005023728567568775,
                -0.00034481361858172444,
                -0.00028946756873893324,
                0.01279146794283207,
                -0.00022764742940655454,
                -0.00015249198307938663,
                -0.0001444347906345607,
                -9.971415167725927e-05,
                -3.574751281261171e-05,
                -9.429435945865963e-06,
                -3.729602487506874e-06
              ],
              [
                -0.0017754937133455594,
                -0.0025109135520606416,
                -0.0013900225985364932,
                -0.001211885122844349,
                -0.0008027819776118137,
                -0.0008465120860850748,
                -0.0006067585839591006,
                -0.0005977279641406096,
                -0.0005430315957707855,
                -0.0004281018010228963,
                -0.0002835914667191569,
                -0.00023961857101298845,
                -0.00022764742940655454,
                0.011802758673736072,
                -0.00012313085453292114,
                -0.00012181572003364886,
                -7.30003952397121e-05,
                -1.4877930616131551e-05,
                -3.183309020850094e-06,
                -2.6640017767906188e-06
              ],
              [
                -0.0013420902440082429,
                -0.0018852742586744225,
                -0.0010218055729426993,
                -0.0008868388925883633,
                -0.0005709704833153543,
                -0.0006031732137570622,
                -0.0004183246412862987,
                -0.0004194283146648605,
                -0.0003717569058621305,
                -0.00028604099904267535,
                -0.00018232880297944123,
                -0.00015517658946838663,
                -0.00015249198307938663,
                -0.00012313085453292114,
                0.008538967149890267,
                -8.050839438255814e-05,
                -4.041354511495244e-05,
                9.451095940319064e-07,
                1.2622371630917447e-06,
                -1.4208009476216664e-06
              ],
              [
                -0.0010531686728344,
                -0.0014955017116062524,
                -0.0008383949291883927,
                -0.0007328795089967844,
                -0.0004933937386055244,
                -0.0005197424116939423,
                -0.00037926537844747713,
                -0.0003701023426792903,
                -0.0003406948907430488,
                -0.00027196564223740496,
                -0.00018359561675338238,
                -0.00015459059094359164,
                -0.00014443479063456068,
                -0.00012181572003364886,
                -8.050839438255814e-05,
                0.007250635088754368,
                -5.0389876193987646e-05,
                -1.4676954274157083e-05,
                -3.649117262216727e-06,
                -1.8648012437534331e-06
              ],
              [
                -0.0011932021644321573,
                -0.0016528416275424897,
                -0.0008555198820296297,
                -0.0007349527778237632,
                -0.0004419894576030103,
                -0.0004690584142774621,
                -0.0002980891440993347,
                -0.00031358951351781407,
                -0.00025962305539822535,
                -0.00018553862478038667,
                -0.00010344375416476591,
                -9.044822107203459e-05,
                -9.971415167725927e-05,
                -7.30003952397121e-05,
                -4.041354511495244e-05,
                -5.0389876193987646e-05,
                0.006830991466248474,
                2.316175406849284e-05,
                7.838984768466068e-06,
                -1.776001184527079e-07
              ],
              [
                -0.0009020563899754582,
                -0.0012238056652834164,
                -0.0005882685237761991,
                -0.0004964866053134714,
                -0.0002615931975986091,
                -0.0002803315783736564,
                -0.00014375442416945212,
                -0.0001715202882064167,
                -0.00011791878521194546,
                -6.425703665913203e-05,
                -1.3369897887570449e-05,
                -1.586304610155767e-05,
                -3.574751281261171e-05,
                -1.4877930616131555e-05,
                9.451095940319045e-07,
                -1.4676954274157082e-05,
                2.316175406849284e-05,
                0.004306005240223427,
                1.335013166312418e-05,
                1.0656007107162496e-06
              ],
              [
                -0.00026907264224057005,
                -0.0003642455926217717,
                -0.00017365269296087387,
                -0.00014625552227211342,
                -7.577212491241196e-05,
                -8.130785136361689e-05,
                -4.0340536335835055e-05,
                -4.9122224032282676e-05,
                -3.273505735456487e-05,
                -1.6801409139940224e-05,
                -1.970230970852228e-06,
                -3.0972805729358196e-06,
                -9.42943594586596e-06,
                -3.183309020850094e-06,
                1.262237163091745e-06,
                -3.649117262216728e-06,
                7.838984768466068e-06,
                1.335013166312418e-05,
                0.0012478284731751131,
                3.552002369054158e-07
              ],
              [
                -4.7419231626873045e-05,
                -6.553444370904927e-05,
                -3.3655222446788165e-05,
                -2.8860019248565064e-05,
                -1.713841143068633e-05,
                -1.8204012141402562e-05,
                -1.136640758097332e-05,
                -1.207680805478415e-05,
                -9.8568065741253e-06,
                -6.926404619655616e-06,
                -3.7296024875068663e-06,
                -3.2856021913750966e-06,
                -3.7296024875068743e-06,
                -2.6640017767906188e-06,
                -1.4208009476216664e-06,
                -1.8648012437534331e-06,
                -1.7760011845270794e-07,
                1.0656007107162498e-06,
                3.5520023690541587e-07,
                0.0002664889777382888
              ]
            ],
            "negative_bins": 2
          },
          {
            "class_id": 1,
            "net_yield": 1533.5,
            "counts": [
              -0.5,
              1.0,
              1.5,
              8.5,
              1.0,
              5.0,
              13.0,
              22.5,
              22.5,
              32.5,
              43.0,
              60.5,
              28.5,
              73.0,
              76.5,
              100.0,
              125.5,
              226.5,
              330.0,
              363.0
            ],
            "covariance": [
              [
                0.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                4.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                8.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                21.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                31.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                48.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                59.5,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                78.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                95.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                111.25,
                0.25,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.25,
                118.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                161.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                135.75,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                163.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                168.75,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                202.0,
                0.0,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                229.75,
                0.0,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                326.25,
                0.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                1.0,
                0.0,
                0.0,
                0.0,
                0.0,
                432.0,
                0.0
              ],
              [
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                0.0,
                444.0
              ]
            ],
            "density": [
              -0.006521030322791,
              0.013042060645582,
              0.019563090968372995,
              0.11085751548744704,
              0.013042060645582004,
              0.06521030322790995,
              0.16954678839256607,
              0.2934463645255951,
              0.2934463645255951,
              0.4238669709814152,
              0.5608086077600256,
              0.7890446690577104,
              0.3716987283990875,
              0.9520704271274854,
              0.9977176393870244,
              1.304206064558199,
              1.6367786110205398,
              2.954026736224327,
              4.303880013042057,
              4.734268014346273
            ],
            "density_covariance": [
              [
                4.2602989261218125e-05,
                9.126372344364587e-08,
                2.6168023734572217e-07,
                6.862862024955348e-08,
                1.5886795496066875e-06,
                2.036924211501438e-06,
                1.602377245368242e-06,
                1.4295105165807646e-06,
                2.344597965902624e-06,
                1.9400638717697397e-06,
                9.433734171040491e-07,
                1.0708026739115329e-06,
                3.862727601299806e-06,
                -4.366084015349382e-07,
                -5.747290941431061e-07,
                -1.8546770474977137e-06,
                -3.645345621633108e-06,
                -1.1481612018459531e-05,
                -1.9075854145323436e-05,
                -2.2774792566710127e-05
              ],
              [
                9.126372344364587e-08,
                0.0006796997174765468,
                -1.2720683877729644e-06,
                -4.379935414627724e-06,
                -3.676497707934388e-06,
                -6.569541466607943e-06,
                -9.693556404109666e-06,
                -1.4089639729384338e-05,
                -1.5919814628028053e-05,
                -2.0102132526972433e-05,
                -2.334970700921167e-05,
                -3.233949117544438e-05,
                -2.195090555114853e-05,
                -3.55639016335641e-05,
                -3.703464537887138e-05,
                -4.6204506777105876e-05,
                -5.535120415122095e-05,
                -9.009167083839071e-05,
                -0.00012656403258728757,
                -0.000135637729832308
              ],
              [
                2.6168023734572217e-07,
                -1.2720683877729646e-06,
                0.001401004146996869,
                -8.691242209005894e-06,
                -5.764315866262088e-06,
                -1.1102158721714442e-05,
                -1.7784735562851078e-05,
                -2.6749768942187895e-05,
                -2.9495031290153477e-05,
                -3.8264201182175104e-05,
                -4.5756040601319284e-05,
                -6.360817967697719e-05,
                -4.003908350099724e-05,
                -7.156441166866311e-05,
                -7.464401985188584e-05,
                -9.426369060170947e-05,
                -0.000114347753924075,
                -0.00019166495369524092,
                -0.00027220391931989836,
                -0.00029405025223132596
              ],
              [
                6.862862024955337e-08,
                -4.379935414627724e-06,
                -8.691242209005894e-06,
                0.0035893175704836047,
                -2.983600445939944e-05,
                -4.8769972175953164e-05,
                -6.40102906803748e-05,
                -8.794185139380229e-05,
                -0.00010349833803227388,
                -0.00012490577959287232,
                -0.0001376607890824558,
                -0.0001893249984796835,
                -0.00014627725453054057,
                -0.00019905466164816534,
                -0.000206606192280127,
                -0.00025131570180111305,
                -0.00029299986500099786,
                -0.0004454569999796101,
                -0.0006090996778377967,
                -0.0006395566445050545
              ],
              [
                1.5886795496066875e-06,
                -3.676497707934388e-06,
                -5.764315866262088e-06,
                -2.983600445939944e-05,
                0.005266284393013945,
                -2.1543699728238354e-05,
                -4.862636788434876e-05,
                -8.147335190672126e-05,
                -8.330352680536497e-05,
                -0.00011743416122757021,
                -0.00015212746805923317,
                -0.0002135268061411723,
                -0.00010730360764244205,
                -0.00025418661225336806,
                -0.00026613926678181716,
                -0.000345687672009714,
                -0.00043120257651814404,
                -0.0007684210400902494,
                -0.0011148584778548944,
                -0.0012227616196266778
              ],
              [
                2.0369242115014378e-06,
                -6.5695414666079425e-06,
                -1.1102158721714442e-05,
                -4.876997217595317e-05,
                -2.1543699728238358e-05,
                0.008200970512051499,
                -8.956352747191173e-05,
                -0.00014157545038966614,
                -0.0001507263248828847,
                -0.0002032500262632707,
                -0.0002526806161544142,
                -0.00035295073278549004,
                -0.00019984904662988565,
                -0.0004085879249331687,
                -0.0004270058828196881,
                -0.0005471436527421708,
                -0.0006734880249211899,
                -0.0011664726884022482,
                -0.0016760198551633548,
                -0.0018257083106111508
              ],
              [
                1.6023772453682415e-06,
                -9.693556404109666e-06,
                -1.778473556285108e-05,
                -6.40102906803748e-05,
                -4.862636788434876e-05,
                -8.956352747191173e-05,
                0.009983842176931768,
                -0.0002018830143090345,
                -0.00022567528799140286,
                -0.00028836439748969653,
                -0.0003393177914114245,
                -0.0004707431949934793,
                -0.0003090708560791792,
                -0.0005230592519640569,
                -0.0005450905625372576,
                -0.0006838483562225457,
                -0.0008239688129566848,
                -0.0013596165456912631,
                -0.0019198586584312967,
                -0.0020652693460962187
              ],
              [
                1.4295105165807652e-06,
                -1.4089639729384338e-05,
                -2.6749768942187895e-05,
                -8.794185139380232e-05,
                -8.147335190672126e-05,
                -0.00014157545038966614,
                -0.00020188301430903457,
                0.013106068141118721,
                -0.00033011928239007435,
                -0.0004117429698982976,
                -0.0004717110072697538,
                -0.0006521438368784454,
                -0.00045833174902947,
                -0.0007090949906636075,
                -0.0007378192621067123,
                -0.0009148167503046298,
                -0.0010887973549162538,
                -0.0017444253566755168,
                -0.002435901381019134,
                -0.002598880633812609
              ],
              [
                2.344597965902624e-06,
                -1.5919814628028053e-05,
                -2.9495031290153477e-05,
                -0.0001034983380322739,
                -8.330352680536497e-05,
                -0.0001507263248828847,
                -0.00022567528799140286,
                -0.00033011928239007435,
                0.015830283477749903,
                -0.0004712236541042185,
                -0.0005504085279114336,
                -0.0007628694182463903,
                -0.0005104917336408159,
                -0.0008426977582645986,
                -0.000877827641852957,
                -0.0010978342401690014,
                -0.0013184843046960403,
                -0.0021589599712183195,
                -0.003039859097571561,
                -0.0032632341220202796
              ],
              [
                1.9400638717697397e-06,
                -2.0102132526972433e-05,
                -3.8264201182175104e-05,
                -0.00012490577959287232,
                -0.00011743416122757021,
                -0.0002032500262632707,
                -0.00028836439748969653,
                -0.0004117429698982975,
                -0.0004712236541042184,
                0.018336478386471147,
                -0.0006281050272758275,
                -0.0009268865992439441,
                -0.0006549220234238485,
                -0.001006029760629116,
                -0.0010466468823705612,
                -0.0012964450422261922,
                -0.0015413863427373453,
                -0.002463198067760314,
                -0.0034361663465886714,
                -0.0036633450358020164
              ],
              [
                9.433734171040502e-07,
                -2.3349707009211673e-05,
                -4.5756040601319284e-05,
                -0.0001376607890824558,
                -0.0001521274680592332,
                -0.00025268061615441414,
                -0.0003393177914114245,
                -0.0004717110072697538,
                -0.0005504085279114335,
                -0.0006281050272758275,
                0.0193235765482261,
                -0.0010299011509364087,
                -0.0007739738373139407,
                -0.0010940266333612386,
                -0.0011364018475726418,
                -0.0013906004532210085,
                -0.001631879139068347,
                -0.0025235639350401537,
                -0.003474815385211367,
                -0.0036682405651430414
              ],
              [
                1.0708026739115337e-06,
                -3.233949117544438e-05,
                -6.360817967697719e-05,
                -0.0001893249984796835,
                -0.00021352680614117233,
                -0.0003529507327854901,
                -0.0004707431949934793,
                -0.0006521438368784456,
                -0.0007628694182463904,
                -0.0009268865992439441,
                -0.0010299011509364085,
                0.026094911944393024,
                -0.0010743425879620296,
                -0.0015018207700439874,
                -0.0015596461984740738,
                -0.0019052421411290986,
                -0.0022316340499471785,
                -0.0034344004604462777,
                -0.0047196932592077296,
                -0.004974908871299143
              ],
              [
                3.862727601299807e-06,
                -2.1950905551148534e-05,
                -4.003908350099724e-05,
                -0.00014627725453054063,
                -0.00010730360764244203,
                -0.00019984904662988565,
                -0.00030907085607917916,
                -0.00045833174902947,
                -0.0005104917336408159,
                -0.0006549220234238485,
                -0.0007739738373139408,
                -0.0010743425879620298,
                0.022392924840874965,
                -0.0011977810730973394,
                -0.0010784339043376496,
                -0.0015691707397786996,
                -0.0018941989005819295,
                -0.0031391679207637612,
                -0.004439804507620593,
                -0.004781677836991965
              ],
              [
                -4.366084015349391e-07,
                -3.556390163356409e-05,
                -7.156441166866311e-05,
                -0.00019905466164816534,
                -0.000254186612253368,
                -0.0004085879249331687,
                -0.0005230592519640569,
                -0.0007090949906636074,
                -0.0008426977582645986,
                -0.0010060297606291158,
                -0.0010940266333612386,
                -0.0015018207700439876,
                -0.0011977810730973391,
                0.026165810150771573,
                -0.0016174035000806823,
                -0.0019531569521445136,
                -0.0022588239895959365,
                -0.003360908294749263,
                -0.004383831292461036,
                -0.0047477817631777644
              ],
              [
                -5.747290941431072e-07,
                -3.7034645378871375e-05,
                -7.464401985188584e-05,
                -0.00020660619228012706,
                -0.0002661392667818172,
                -0.00042700588281968817,
                -0.0005450905625372576,
                -0.0007378192621067124,
                -0.000877827641852957,
                -0.0010466468823705612,
                -0.0011364018475726418,
                -0.0015596461984740738,
                -0.0010784339043376496,
                -0.0016174035000806823,
                0.027026569048729257,
                -0.0020233639809322033,
                -0.0023377097292353217,
                -0.003468961835412237,
                -0.004694921894123378,
                -0.0048903370734870175
              ],
              [
                -1.8546770474977132e-06,
                -4.6204506777105876e-05,
                -9.426369060170947e-05,
                -0.0002513157018011131,
                -0.000345687672009714,
                -0.0005471436527421708,
                -0.0006838483562225457,
                -0.00091481675030463,
                -0.0010978342401690014,
                -0.0012964450422261922,
                -0.0013906004532210085,
                -0.0019052421411290986,
                -0.0015691707397786994,
                -0.001953156952144513,
                -0.0020233639809322033,
                0.031935019069035654,
                -0.0027788770177646577,
                -0.004034751709325438,
                -0.005408910660099636,
                -0.005591531124738752
              ],
              [
                -3.645345621633107e-06,
                -5.535120415122095e-05,
                -0.00011434775392407502,
                -0.0002929998650009979,
                -0.00043120257651814404,
                -0.0006734880249211897,
                -0.0008239688129566849,
                -0.0010887973549162538,
                -0.0013184843046960403,
                -0.001541386342737345,
                -0.0016318791390683475,
                -0.0022316340499471785,
                -0.0018941989005819295,
                -0.0022588239895959374,
                -0.002337709729235322,
                -0.0027788770177646577,
                0.035922664267016347,
                -0.004466683550261789,
                -0.005918483766589551,
                -0.00606070253852809
              ],
              [
                -1.148161201845953e-05,
                -9.009167083839071e-05,
                -0.00019166495369524092,
                -0.0004454569999796101,
                -0.0007684210400902493,
                -0.0011664726884022482,
                -0.0013596165456912631,
                -0.0017444253566755172,
                -0.0021589599712183195,
                -0.0024631980677603136,
                -0.002523563935040154,
                -0.0034344004604462777,
                -0.0031391679207637612,
                -0.0033609082947492633,
                -0.0034689618354122377,
                -0.004034751709325438,
                -0.00446668355026179,
                0.04965308210588181,
                -0.007445875431246756,
                -0.007378980062266448
              ],
              [
                -1.9075854145323436e-05,
                -0.00012656403258728757,
                -0.0002722039193198984,
                -0.0006090996778377967,
                -0.0011148584778548944,
                -0.0016760198551633548,
                -0.0019198586584312967,
                -0.0024359013810191345,
                -0.0030398590975715613,
                -0.0034361663465886714,
                -0.0034748153852113667,
                -0.00471969325920773,
                -0.004439804507620592,
                -0.004383831292461037,
                -0.004694921894123379,
                -0.005408910660099637,
                -0.005918483766589551,
                -0.007445875431246758,
                0.06418236136960728,
                -0.009046417872528086
              ],
              [
                -2.277479256671013e-05,
                -0.000135637729832308,
                -0.0002940502522313259,
                -0.0006395566445050547,
                -0.0012227616196266778,
                -0.0018257083106111506,
                -0.0020652693460962187,
                -0.002598880633812609,
                -0.0032632341220202796,
                -0.003663345035802016,
                -0.0036682405651430414,
                -0.004974908871299142,
                -0.004781677836991964,
                -0.004747781763177765,
                -0.004890337073487018,
                -0.005591531124738752,
                -0.006060702538528088,
                -0.0073789800622664475,
                -0.009046417872528084,
                0.06687179619526476
              ]
            ],
            "negative_bins": 1
          }
        ]
      }
    }
  }
}

